A structure preserving shift-invert infinite Arnoldi algorithm for a class of delay eigenvalue problems with Hamiltonian symmetry

In this work we consider a class of delay eigenvalue problems that admit a spectrum similar to that of a Hamiltonian matrix, in the sense that the spectrum is symmetric with respect to both the real and imaginary axis. More precisely, we present a method to iteratively approximate the eigenvalues of such delay eigenvalue problems closest to a given purely real or imaginary shift, while preserving the symmetries of the spectrum. To this end the presented method exploits the equivalence between the considered delay eigenvalue problem and the eigenvalue problem associated with a linear but infinite-dimensional operator. To compute the eigenvalues closest to the given shift, we apply a specifically chosen shift-invert transformation to this linear operator and compute the eigenvalues with the largest modulus of the new shifted and inverted operator using an (infinite) Arnoldi procedure. The advantage of the chosen shift-invert transformation is that the spectrum of the transformed operator has a "real skew-Hamiltonian"-like structure. Furthermore, it is proven that the Krylov space constructed by applying this operator, satisfies an orthogonality property in terms of a specifically chosen bilinear form. By taking this property into account during the orthogonalization process, it is ensured that even in the presence of rounding errors, the obtained approximation for, e.g., a simple, purely imaginary eigenvalue is simple and purely imaginary. The presented work can thus be seen as an extension of [V. Mehrmann and D. Watkins, "Structure-Preserving Methods for Computing Eigenpairs of Large Sparse Skew-Hamiltonian/Hamiltonian Pencils", SIAM J. Sci. Comput. (22.6), 2001], to the considered class of delay eigenvalue problems. Although the presented method is initially defined on function spaces, it can be implemented using finite dimensional linear algebra operations.

==> Results/example2bdegree.txt <==
1 20
2 22
3 22
4 24
5 24
6 24
7 24
8 24
9 26
10 26
11 26
12 26
13 26
14 26
15 26
16 28
17 28
18 28
19 28
20 28
21 28
22 28
23 30
24 30
25 30
26 30
27 30
28 30
29 30
30 30
31 30
32 30
33 30
34 30
35 30
36 30
37 30
38 32
39 32
40 32
41 32
42 32
43 32
44 32
45 32
46 32
47 32
48 32
49 32
50 34
51 34
52 34
53 34
54 34
55 34
56 34
57 34
58 34
59 34
60 34
61 34
62 34
63 34
64 34
65 34
66 34
67 34
68 34
69 34
70 34


==> Results/example2bfwerror.txt <==
1	4.152771e-01	         NaN	         NaN	         NaN	         NaN	         NaN	         NaN	         NaN	         NaN	         NaN	         NaN	         NaN	         NaN	         NaN	         NaN
2	3.714309e-01	2.064245e+00	         NaN	         NaN	         NaN	         NaN	         NaN	         NaN	         NaN	         NaN	         NaN	         NaN	         NaN	         NaN	         NaN
3	2.312551e+00	5.907772e-01	2.043481e+00	         NaN	         NaN	         NaN	         NaN	         NaN	         NaN	         NaN	         NaN	         NaN	         NaN	         NaN	         NaN
4	1.075637e-01	1.110030e+00	3.669227e+00	2.621622e+00	         NaN	         NaN	         NaN	         NaN	         NaN	         NaN	         NaN	         NaN	         NaN	         NaN	         NaN
5	5.063043e-03	1.354388e+00	4.155434e+00	2.854911e+00	4.313903e+00	         NaN	         NaN	         NaN	         NaN	         NaN	         NaN	         NaN	         NaN	         NaN	         NaN
6	9.880910e-04	2.059060e-03	3.215324e+00	2.078851e+00	3.177346e+00	2.396001e+00	         NaN	         NaN	         NaN	         NaN	         NaN	         NaN	         NaN	         NaN	         NaN
7	3.132826e-04	1.663775e-02	2.143562e+00	1.096439e+00	1.096439e+00	9.959046e-01	9.959046e-01	         NaN	         NaN	         NaN	         NaN	         NaN	         NaN	         NaN	         NaN
8	4.287587e-05	1.320908e-03	1.840056e+00	1.430065e+00	2.586537e+00	1.896989e+00	2.691022e+00	4.252321e+00	         NaN	         NaN	         NaN	         NaN	         NaN	         NaN	         NaN
9	1.962975e-05	1.045869e-03	6.400129e-01	1.213997e+00	1.213997e+00	6.651731e-01	6.651731e-01	4.016146e+00	2.110285e+00	         NaN	         NaN	         NaN	         NaN	         NaN	         NaN
10	3.234838e-06	4.137359e-04	1.027866e+00	1.067541e+00	1.067541e+00	8.157075e-01	1.588693e+00	2.156302e+00	3.056434e-01	3.056434e-01	         NaN	         NaN	         NaN	         NaN	         NaN
11	1.031244e-06	9.214547e-05	2.155073e+00	1.656903e+00	2.946361e+00	2.288444e+00	9.528165e-01	2.524999e+00	1.569302e+00	2.101937e+00	2.381871e+00	         NaN	         NaN	         NaN	         NaN
12	1.962224e-07	2.712881e-05	1.668402e-01	4.120027e-01	4.120027e-01	7.413458e-01	7.413458e-01	1.528167e+00	5.431937e-01	5.431937e-01	2.537360e+00	2.305706e+00	         NaN	         NaN	         NaN
13	3.552676e-08	6.996340e-06	2.880787e-01	2.707776e-01	2.707776e-01	7.287563e-01	7.287563e-01	1.288403e-01	1.072795e+00	1.751737e+00	1.707169e+00	1.114450e+00	1.114450e+00	         NaN	         NaN
14	1.488068e-09	4.810590e-07	2.877751e-02	5.785046e-02	5.785046e-02	7.241776e-01	7.241776e-01	2.137274e+00	1.538186e+00	1.136117e+00	1.779567e+00	1.736113e+00	2.560239e+00	2.331902e+00	         NaN
15	1.662806e-09	4.695380e-07	2.548587e-02	1.897356e-02	1.897356e-02	2.996426e-02	2.996426e-02	3.209332e+00	1.889404e+00	1.498718e+00	1.501562e+00	8.830895e-01	8.830895e-01	2.613500e+00	2.519206e+00
16	2.030223e-10	1.500685e-09	1.237548e-02	1.195045e-03	1.195045e-03	2.976902e-02	2.976902e-02	3.205193e+00	1.888320e+00	1.842682e+00	1.849913e+00	4.651942e-01	4.651942e-01	5.731009e-01	1.135672e+00
17	1.017640e-11	3.086864e-09	2.684026e-03	6.032061e-03	6.032061e-03	7.282825e-01	7.282825e-01	1.724538e+00	1.432001e+00	1.851753e+00	1.861521e+00	5.851719e-01	5.851719e-01	1.374909e+00	1.588624e+00
18	1.050218e-12	2.480161e-09	2.932057e-04	1.712391e-03	1.712391e-03	6.724293e-03	6.724293e-03	3.206636e+00	1.888655e+00	9.545995e-01	2.178622e+00	2.079785e+00	1.116201e+00	6.191136e-01	4.987995e-01
19	3.244489e-12	6.974370e-11	2.204208e-03	1.340408e-03	1.340408e-03	1.964528e-03	1.964528e-03	3.205506e+00	1.888341e+00	9.511724e-01	2.152781e+00	2.064064e+00	1.817060e+00	1.412291e+00	2.886532e-01
20	2.406892e-12	1.241032e-11	2.491301e-04	1.055580e-03	1.055580e-03	9.453864e-03	9.453864e-03	3.600292e-02	8.358237e-06	8.358237e-06	1.223564e+00	1.459233e+00	1.992717e+00	1.638224e+00	6.067835e-01
21	2.386977e-12	5.250200e-12	1.911657e-04	7.524568e-05	7.524568e-05	1.095238e-03	1.095238e-03	5.434341e-02	2.544010e-05	2.544010e-05	9.809778e-01	1.296222e+00	2.007845e+00	1.656575e+00	8.355739e-01
22	2.381823e-12	2.724422e-12	6.065249e-05	1.949214e-04	1.949214e-04	2.084130e-03	2.084130e-03	1.736580e-05	8.610372e-06	8.610372e-06	1.068963e+00	1.355282e+00	2.027666e+00	1.685377e+00	4.089752e-01
23	2.380651e-12	2.377353e-12	2.670062e-05	3.993454e-05	3.993454e-05	4.792193e-04	4.792193e-04	7.952558e-03	4.332085e-06	4.332085e-06	1.090229e+00	1.373032e+00	1.997138e+00	1.646252e+00	7.368654e-01
24	2.381706e-12	2.402223e-12	2.266345e-05	2.201320e-05	2.201320e-05	3.144354e-04	3.144354e-04	5.117502e-03	2.080462e-06	2.080462e-06	1.057998e+00	1.353828e+00	2.009307e+00	1.659564e+00	6.231315e-01
25	2.381471e-12	2.535184e-12	7.284571e-06	1.470844e-05	1.470844e-05	2.142426e-04	2.142426e-04	5.416765e-03	1.112690e-06	1.112690e-06	1.054803e+00	1.351540e+00	2.031270e+00	1.688773e+00	6.207009e-01
26	2.381003e-12	2.511589e-12	1.481813e-06	7.525405e-06	7.525405e-06	1.481555e-04	1.481555e-04	4.181599e-03	9.293852e-07	9.293852e-07	1.062073e+00	1.356328e+00	2.009518e+00	1.662588e+00	6.189315e-01
27	2.381120e-12	2.510473e-12	1.133988e-06	1.050493e-06	1.050493e-06	1.258571e-04	1.258571e-04	1.148084e-04	7.717865e-08	7.717865e-08	1.062506e+00	1.357167e+00	6.781229e-01	1.671017e+00	1.837682e+00
28	2.381003e-12	2.509835e-12	1.039788e-07	4.393421e-07	4.393421e-07	3.335757e-05	3.335757e-05	4.996679e-04	3.511754e-08	3.511754e-08	1.058328e+00	1.354152e+00	6.779005e-01	1.674181e+00	1.839973e+00
29	2.380651e-12	2.509995e-12	3.544848e-08	9.392083e-08	9.392083e-08	6.499170e-05	6.499170e-05	4.758023e-04	3.966854e-08	3.966854e-08	5.182463e-02	1.423049e-03	1.423049e-03	1.669801e+00	1.836759e+00
30	2.380885e-12	2.510154e-12	1.690555e-08	1.578716e-08	1.578716e-08	3.405949e-05	3.405949e-05	9.596772e-05	1.211115e-08	1.211115e-08	3.129698e-02	1.008302e-03	1.008302e-03	9.028486e-01	1.272406e+00
31	2.381471e-12	2.509835e-12	4.683276e-10	8.150042e-09	8.150042e-09	6.988669e-06	6.988669e-06	6.998355e-06	4.387395e-10	4.387395e-10	2.170409e-02	9.518691e-04	9.518691e-04	1.672333e+00	1.838620e+00
32	2.381003e-12	2.510473e-12	5.754506e-09	3.761648e-09	3.761648e-09	5.963994e-06	5.963994e-06	3.271602e-05	1.240670e-09	1.240670e-09	1.551521e-02	5.212168e-04	5.212168e-04	1.671838e+00	1.838255e+00
33	2.380885e-12	2.510154e-12	1.602422e-09	1.150387e-09	1.150387e-09	5.884435e-06	5.884435e-06	5.509317e-06	2.332631e-10	2.332631e-10	1.215217e-02	6.909326e-04	6.909326e-04	8.900397e-01	1.264625e+00
34	2.381003e-12	2.510792e-12	3.790247e-10	1.561446e-10	1.561446e-10	1.776975e-06	1.776975e-06	8.879772e-06	1.372862e-10	1.372862e-10	6.042152e-03	2.329500e-05	2.329500e-05	3.074593e-02	1.443822e-02
35	2.381120e-12	2.509995e-12	2.771186e-10	5.381755e-11	5.381755e-11	9.910067e-07	9.910067e-07	7.432276e-06	8.985093e-11	8.985093e-11	1.883404e-03	1.752674e-04	1.752674e-04	3.074476e-02	6.212674e-01
36	2.380651e-12	2.510314e-12	1.529231e-10	9.426780e-12	9.426780e-12	4.266537e-07	4.266537e-07	1.332647e-06	3.445165e-11	3.445165e-11	2.385894e-03	5.792817e-05	5.792817e-05	3.056272e-02	1.376747e-02
37	2.381003e-12	2.510154e-12	5.860040e-11	2.331124e-12	2.331124e-12	9.207457e-08	9.207457e-08	7.098116e-07	1.437276e-11	1.437276e-11	9.770777e-04	4.328679e-05	4.328679e-05	2.582021e-03	1.263183e-03
38	2.381120e-12	2.509995e-12	4.741771e-11	1.277962e-12	1.277962e-12	3.240300e-08	3.240300e-08	2.154606e-07	7.022011e-12	7.022011e-12	1.354061e-04	4.139134e-05	4.139134e-05	1.181511e-03	8.339945e-04
39	2.381120e-12	2.510473e-12	4.535443e-11	6.451775e-13	6.451775e-13	8.240818e-09	8.240818e-09	3.511887e-07	2.052411e-12	2.052411e-12	1.600902e-04	5.299312e-05	5.299312e-05	6.149077e-03	5.351396e-03
40	2.380885e-12	2.510154e-12	4.330663e-11	1.124905e-12	1.124905e-12	2.855057e-09	2.855057e-09	9.175677e-08	1.169244e-12	1.169244e-12	7.190541e-05	6.319403e-05	6.319403e-05	1.713707e-03	1.486799e-03
41	2.381120e-12	2.510154e-12	4.300408e-11	9.781525e-13	9.781525e-13	9.066447e-10	9.066447e-10	3.586382e-08	4.102204e-13	4.102204e-13	1.868188e-06	1.919958e-05	1.919958e-05	1.729011e-04	8.285212e-04
42	2.381940e-12	2.510154e-12	4.295878e-11	1.013281e-12	1.013281e-12	4.623234e-10	4.623234e-10	4.453592e-08	1.183674e-13	1.183674e-13	8.825149e-06	2.448322e-05	2.448322e-05	1.077092e-05	1.419025e-03
43	2.381003e-12	2.509995e-12	4.292695e-11	9.991522e-13	9.991522e-13	2.519875e-10	2.519875e-10	2.681613e-09	1.215622e-13	1.215622e-13	3.804756e-06	8.830864e-06	8.830864e-06	2.130921e-04	2.970069e-04
44	2.381120e-12	2.510632e-12	4.292253e-11	1.001852e-12	1.001852e-12	8.405016e-11	8.405016e-11	7.273875e-09	1.730804e-13	1.730804e-13	2.465168e-06	1.372268e-06	1.372268e-06	3.560161e-04	2.440555e-04
45	2.380417e-12	2.510154e-12	4.292562e-11	9.978752e-13	9.978752e-13	2.397148e-11	2.397148e-11	1.437508e-09	1.700828e-13	1.700828e-13	3.613732e-06	1.244030e-06	1.244030e-06	5.667450e-04	2.785087e-04
46	2.380885e-12	2.510632e-12	4.292562e-11	1.000606e-12	1.000606e-12	9.351410e-12	9.351410e-12	2.458697e-09	1.710819e-13	1.710819e-13	8.466365e-08	5.322577e-07	5.322577e-07	2.704501e-04	2.061492e-05
47	2.380768e-12	2.510792e-12	4.292076e-11	1.000614e-12	1.000614e-12	4.531765e-12	4.531765e-12	7.383891e-10	1.686716e-13	1.686716e-13	2.025276e-06	2.897087e-07	2.897087e-07	1.452583e-04	1.606937e-04
48	2.381003e-12	2.510314e-12	4.292076e-11	1.000044e-12	1.000044e-12	3.909346e-12	3.909346e-12	8.817783e-10	1.659408e-13	1.659408e-13	5.236338e-07	1.159300e-07	1.159300e-07	8.001265e-05	1.165727e-04
49	2.380885e-12	2.510314e-12	4.292297e-11	9.989586e-13	9.989586e-13	3.934195e-12	3.934195e-12	3.575212e-10	1.658513e-13	1.658513e-13	5.657566e-07	1.145430e-08	1.145430e-08	3.716737e-05	8.184664e-05
50	2.380651e-12	2.510473e-12	4.292828e-11	1.001703e-12	1.001703e-12	4.123106e-12	4.123106e-12	2.559183e-10	1.666537e-13	1.666537e-13	3.028014e-08	4.920572e-09	4.920572e-09	2.627401e-05	7.716607e-05
51	2.381003e-12	2.510792e-12	4.293491e-11	1.000071e-12	1.000071e-12	4.079308e-12	4.079308e-12	1.122205e-11	1.672113e-13	1.672113e-13	1.473064e-08	3.045390e-09	3.045390e-09	1.805345e-05	8.952948e-05
52	2.381471e-12	2.509995e-12	4.292076e-11	9.997624e-13	9.997624e-13	4.062304e-12	4.062304e-12	5.874910e-11	1.663114e-13	1.663114e-13	2.067333e-08	2.287857e-09	2.287857e-09	1.911043e-05	5.162260e-05
53	2.381237e-12	2.509995e-12	4.292916e-11	1.000602e-12	1.000602e-12	4.072062e-12	4.072062e-12	2.913853e-11	1.666776e-13	1.666776e-13	5.536179e-09	2.711600e-10	2.711600e-10	7.952975e-06	2.063949e-05
54	2.380885e-12	2.510154e-12	4.292430e-11	1.001223e-12	1.001223e-12	4.074332e-12	4.074332e-12	3.717933e-11	1.662507e-13	1.662507e-13	4.075406e-09	6.263935e-10	6.263935e-10	2.896401e-06	1.823073e-05
55	2.381003e-12	2.510154e-12	4.291259e-11	9.983998e-13	9.983998e-13	4.073097e-12	4.073097e-12	3.549492e-11	1.671329e-13	1.671329e-13	9.448904e-10	2.750544e-10	2.750544e-10	1.228083e-06	1.809507e-05
56	2.381120e-12	2.510632e-12	4.293491e-11	1.000309e-12	1.000309e-12	4.069564e-12	4.069564e-12	3.569333e-11	1.666733e-13	1.666733e-13	3.495884e-10	7.543847e-11	7.543847e-11	5.662263e-07	1.184988e-05
57	2.380885e-12	2.510314e-12	4.292651e-11	1.000531e-12	1.000531e-12	4.066997e-12	4.066997e-12	3.561225e-11	1.666345e-13	1.666345e-13	8.189274e-10	8.946350e-11	8.946350e-11	4.070319e-07	4.931522e-06
58	2.381120e-12	2.510632e-12	4.292076e-11	1.001557e-12	1.001557e-12	4.073124e-12	4.073124e-12	3.563180e-11	1.664533e-13	1.664533e-13	6.713432e-10	3.060304e-11	3.060304e-11	4.975723e-07	2.054267e-06
59	2.381120e-12	2.510473e-12	4.292783e-11	9.976503e-13	9.976503e-13	4.071416e-12	4.071416e-12	3.560166e-11	1.668734e-13	1.668734e-13	2.760744e-12	9.754709e-12	9.754709e-12	3.357849e-09	1.299569e-06
60	2.381120e-12	2.509995e-12	4.292032e-11	1.000471e-12	1.000471e-12	4.074081e-12	4.074081e-12	3.562782e-11	1.667466e-13	1.667466e-13	1.456743e-10	8.804969e-12	8.804969e-12	2.020951e-07	1.590695e-06
61	2.381003e-12	2.510154e-12	4.293225e-11	9.992528e-13	9.992528e-13	4.072638e-12	4.072638e-12	3.559880e-11	1.664419e-13	1.664419e-13	6.318791e-11	6.562789e-12	6.562789e-12	5.887315e-08	9.534030e-07
62	2.381120e-12	2.510473e-12	4.292783e-11	1.000428e-12	1.000428e-12	4.070595e-12	4.070595e-12	3.560390e-11	1.660398e-13	1.660398e-13	8.121111e-11	1.485735e-12	1.485735e-12	1.180564e-07	2.881633e-07
63	2.380885e-12	2.509995e-12	4.293579e-11	1.001557e-12	1.001557e-12	4.074064e-12	4.074064e-12	3.561001e-11	1.669184e-13	1.669184e-13	1.319904e-11	1.535759e-12	1.535759e-12	4.505012e-09	8.012773e-08
64	2.381003e-12	2.510792e-12	4.292341e-11	1.000448e-12	1.000448e-12	4.071657e-12	4.071657e-12	3.559319e-11	1.666170e-13	1.666170e-13	1.127679e-11	1.098608e-12	1.098608e-12	2.027676e-08	5.418841e-08
65	2.380651e-12	2.509995e-12	4.292386e-11	1.001765e-12	1.001765e-12	4.071664e-12	4.071664e-12	3.559992e-11	1.674961e-13	1.674961e-13	3.440361e-12	1.048482e-12	1.048482e-12	1.037502e-08	6.665897e-08
66	2.381120e-12	2.510951e-12	4.293446e-11	1.000262e-12	1.000262e-12	4.073251e-12	4.073251e-12	3.561499e-11	1.666203e-13	1.666203e-13	1.069714e-12	8.948636e-13	8.948636e-13	3.985958e-09	2.212105e-08
67	2.381237e-12	2.510632e-12	4.293181e-11	9.997923e-13	9.997923e-13	4.071667e-12	4.071667e-12	3.562620e-11	1.665311e-13	1.665311e-13	2.119129e-12	1.023304e-12	1.023304e-12	8.168193e-09	2.284309e-08
68	2.380885e-12	2.510473e-12	4.291988e-11	9.994615e-13	9.994615e-13	4.073294e-12	4.073294e-12	3.561785e-11	1.674058e-13	1.674058e-13	2.180635e-12	9.904663e-13	9.904663e-13	9.147740e-10	9.145768e-09
69	2.381237e-12	2.510473e-12	4.293181e-11	1.001531e-12	1.001531e-12	4.074068e-12	4.074068e-12	3.561051e-11	1.668734e-13	1.668734e-13	2.516552e-12	9.810117e-13	9.810117e-13	5.955980e-10	6.313443e-10
70	2.381003e-12	2.510314e-12	4.292872e-11	9.997877e-13	9.997877e-13	4.071553e-12	4.071553e-12	3.561561e-11	1.660141e-13	1.660141e-13	2.491370e-12	9.722773e-13	9.722773e-13	1.586913e-10	6.915276e-10


==> Results/example2blambdaapprox.txt <==
	R	I
    0.000000    3.790888
    0.000000    5.571120
    0.000000    2.009437
    1.260758   -2.592522
    1.260758    2.592522
    1.992289   -5.711353
    1.992289    5.711353
    2.475558   -2.944439
    2.475558    2.944439
    1.782779    0.000000
    3.317377   -3.049949
    3.317377    3.049949
    2.949841   -6.034582
    2.949841    6.034582
    2.909770    0.000000
    3.920606   -3.089412
    3.920606    3.089412
    3.632750    0.000000
    1.877853   -8.303058
    1.877853    8.303058
    3.644273   -6.150975
    3.644273    6.150975
    4.385706   -3.107965
    4.385706    3.107965
    4.163066    0.000000
    4.763060   -3.117898
    4.763060    3.117898
    4.582018    0.000000
    5.079881   -3.126072
    5.079881    3.126072
    4.931108    0.000000
    5.238513    0.000000
    5.647696    0.000000
    5.377162   -3.131664
    5.377162    3.131664
    6.374339    0.000000
    5.789128   -3.087831
    5.789128    3.087831
    4.167474   -6.201850
    4.167474    6.201850
    2.608665   -8.878422
    2.608665    8.878422
    6.900323   -3.220062
    6.900323    3.220062
    4.583942   -6.227052
    4.583942    6.227052
    8.716270   -2.002389
    8.716270    2.002389
    4.921624   -6.235058
    4.921624    6.235058
    5.116676   -6.070735
    5.116676    6.070735
    1.716685  -11.035961
    1.716685   11.035961
    3.349215   -9.155735
    3.349215    9.155735
    5.542710   -6.125392
    5.542710    6.125392
    3.941013   -9.272234
    3.941013    9.272234
    5.077771  -14.367378
    5.077771   14.367378
    5.289606   -9.602204
    5.289606    9.602204
    7.087599  -10.269983
    7.087599   10.269983
    6.211025   -6.504035
    6.211025    6.504035
    8.214149   -6.156765
    8.214149    6.156765
   -0.000000   -3.790888
   -0.000000   -5.571120
   -0.000000   -2.009437
   -1.260758    2.592522
   -1.260758   -2.592522
   -1.992289    5.711353
   -1.992289   -5.711353
   -2.475558    2.944439
   -2.475558   -2.944439
   -1.782779    0.000000
   -3.317377    3.049949
   -3.317377   -3.049949
   -2.949841    6.034582
   -2.949841   -6.034582
   -2.909770    0.000000
   -3.920606    3.089412
   -3.920606   -3.089412
   -3.632750    0.000000
   -1.877853    8.303058
   -1.877853   -8.303058
   -3.644273    6.150975
   -3.644273   -6.150975
   -4.385706    3.107965
   -4.385706   -3.107965
   -4.163066    0.000000
   -4.763060    3.117898
   -4.763060   -3.117898
   -4.582018    0.000000
   -5.079881    3.126072
   -5.079881   -3.126072
   -4.931108    0.000000
   -5.238513    0.000000
   -5.647696    0.000000
   -5.377162    3.131664
   -5.377162   -3.131664
   -6.374339    0.000000
   -5.789128    3.087831
   -5.789128   -3.087831
   -4.167474    6.201850
   -4.167474   -6.201850
   -2.608665    8.878422
   -2.608665   -8.878422
   -6.900323    3.220062
   -6.900323   -3.220062
   -4.583942    6.227052
   -4.583942   -6.227052
   -8.716270    2.002389
   -8.716270   -2.002389
   -4.921624    6.235058
   -4.921624   -6.235058
   -5.116676    6.070735
   -5.116676   -6.070735
   -1.716685   11.035961
   -1.716685  -11.035961
   -3.349215    9.155735
   -3.349215   -9.155735
   -5.542710    6.125392
   -5.542710   -6.125392
   -3.941013    9.272234
   -3.941013   -9.272234
   -5.077771   14.367378
   -5.077771  -14.367378
   -5.289606    9.602204
   -5.289606   -9.602204
   -7.087599   10.269983
   -7.087599  -10.269983
   -6.211025    6.504035
   -6.211025   -6.504035
   -8.214149    6.156765
   -8.214149   -6.156765


==> Results/example2fwerror.txt <==
1	1.227991e-01	         NaN	         NaN	         NaN	         NaN	         NaN	         NaN	         NaN	         NaN	         NaN	         NaN	         NaN	         NaN	         NaN	         NaN
2	1.432077e+00	1.831060e+00	         NaN	         NaN	         NaN	         NaN	         NaN	         NaN	         NaN	         NaN	         NaN	         NaN	         NaN	         NaN	         NaN
3	1.860362e+00	1.731878e+00	8.360499e-01	         NaN	         NaN	         NaN	         NaN	         NaN	         NaN	         NaN	         NaN	         NaN	         NaN	         NaN	         NaN
4	9.715762e-02	2.329096e-02	7.671293e-01	7.671293e-01	         NaN	         NaN	         NaN	         NaN	         NaN	         NaN	         NaN	         NaN	         NaN	         NaN	         NaN
5	1.975281e-03	1.107117e-03	1.610200e+00	1.072406e+00	1.285432e+00	         NaN	         NaN	         NaN	         NaN	         NaN	         NaN	         NaN	         NaN	         NaN	         NaN
6	1.126847e-04	9.394864e-04	1.357689e+00	1.357689e+00	1.438783e+00	1.107221e+00	         NaN	         NaN	         NaN	         NaN	         NaN	         NaN	         NaN	         NaN	         NaN
7	1.201761e-04	1.195148e-05	1.184563e+00	1.725538e+00	2.165242e+00	1.061876e+00	1.269816e+00	         NaN	         NaN	         NaN	         NaN	         NaN	         NaN	         NaN	         NaN
8	5.632405e-06	9.712045e-05	1.097658e+00	5.256551e-01	1.575125e+00	5.080837e-01	1.238835e+00	5.858894e-01	         NaN	         NaN	         NaN	         NaN	         NaN	         NaN	         NaN
9	2.377605e-06	4.344730e-06	1.070878e+00	2.636139e-01	1.276502e+00	6.741791e-01	1.658621e+00	6.612438e-01	6.612438e-01	         NaN	         NaN	         NaN	         NaN	         NaN	         NaN
10	1.563834e-06	1.179393e-05	1.068438e+00	2.412816e-02	1.062322e+00	1.638931e+00	1.482008e+00	8.212283e-01	5.218954e-01	8.842798e-01	         NaN	         NaN	         NaN	         NaN	         NaN
11	4.713454e-08	1.088293e-07	1.018963e-02	1.018963e-02	7.273258e-04	1.487708e+00	1.473152e+00	7.870827e-01	7.870827e-01	1.104321e+00	3.792423e-01	         NaN	         NaN	         NaN	         NaN
12	8.061883e-09	3.613467e-08	1.073235e-03	1.073235e-03	1.117182e-04	1.450082e+00	1.430965e+00	1.090982e+00	6.703827e-01	6.825027e-01	4.328375e-01	4.328375e-01	         NaN	         NaN	         NaN
13	4.349699e-09	3.074359e-08	8.801498e-04	8.801498e-04	7.027570e-05	1.446172e+00	1.416576e+00	2.656504e-01	2.656504e-01	4.079051e-01	5.410791e-01	3.502671e-01	1.006150e+00	         NaN	         NaN
14	6.837418e-11	6.250589e-09	2.234462e-04	2.234462e-04	8.508843e-05	2.548608e-02	2.258185e-03	1.290522e-01	1.290522e-01	1.834372e-01	5.200059e-01	5.200059e-01	1.073031e+00	1.007178e+00	         NaN
15	7.895642e-11	7.431149e-10	8.878797e-05	8.878797e-05	3.111084e-05	1.121354e-02	1.093292e-03	7.798119e-02	7.798119e-02	1.574385e-01	8.328240e-01	4.788270e-01	6.585128e-01	1.182314e+00	5.330386e-01
16	1.267268e-11	3.796595e-10	1.133506e-05	1.133506e-05	1.681493e-05	7.344896e-03	1.313108e-03	1.374133e-02	1.374133e-02	4.438347e-02	2.553302e-01	2.553302e-01	4.820185e-01	4.076680e-01	5.491960e-01
17	4.052848e-12	7.313061e-11	1.616142e-06	1.616142e-06	2.210185e-06	7.562987e-04	8.072321e-04	5.568238e-03	5.568238e-03	4.896131e-02	1.460410e-01	1.460410e-01	1.394006e-01	4.951884e-01	4.299285e-01
18	7.312313e-13	1.726024e-12	6.116771e-07	6.116771e-07	9.223723e-08	1.339765e-03	3.546972e-04	1.368833e-03	1.368833e-03	8.715341e-03	9.841937e-02	9.841937e-02	2.363898e-01	5.420980e-01	5.618549e-01
19	7.952499e-13	6.243743e-12	6.362418e-08	6.362418e-08	1.432767e-07	2.905864e-04	1.532498e-04	3.881230e-04	3.881230e-04	4.722195e-03	1.082056e-01	1.082056e-01	2.402922e-01	1.743654e-01	3.610481e-01
20	8.217790e-13	7.352951e-12	2.612603e-08	2.612603e-08	1.574790e-07	1.439341e-04	4.935729e-05	6.760853e-05	6.760853e-05	6.237393e-03	1.988259e-02	1.988259e-02	6.681642e-02	5.847711e-01	1.811302e-01
21	8.167970e-13	7.454833e-12	4.822027e-09	4.822027e-09	2.770454e-08	1.528613e-04	2.156127e-05	5.229859e-05	5.229859e-05	1.284075e-04	5.346942e-02	5.346942e-02	7.116730e-01	6.766001e-01	6.146061e-01
22	8.171706e-13	7.469861e-12	7.320229e-10	7.320229e-10	7.978912e-09	4.115848e-05	3.733252e-06	2.401008e-05	2.401008e-05	4.341170e-03	3.289848e-03	3.289848e-03	1.785259e-02	6.350297e-01	1.177203e-01
23	8.176688e-13	7.470303e-12	2.445956e-10	2.445956e-10	4.038967e-09	2.589651e-05	1.924206e-06	1.114654e-05	1.114654e-05	8.280608e-05	4.079804e-03	4.079804e-03	2.261315e-02	6.423010e-01	1.693859e-02
24	8.177934e-13	7.470303e-12	2.852089e-11	2.852089e-11	4.268723e-10	2.200487e-06	4.081837e-07	1.951144e-06	1.951144e-06	4.210683e-04	1.783036e-03	1.783036e-03	9.867188e-03	6.404916e-01	5.663238e-02
25	8.181670e-13	7.471187e-12	2.066125e-11	2.066125e-11	5.443347e-12	2.560593e-06	6.257559e-08	2.839485e-06	2.839485e-06	4.144861e-04	5.223081e-04	5.223081e-04	1.774926e-03	6.552610e-01	4.162789e-03
26	8.182916e-13	7.470082e-12	1.534511e-12	1.534511e-12	1.047463e-10	2.023960e-06	4.764754e-08	6.516431e-07	6.516431e-07	2.684841e-05	5.427099e-04	5.427099e-04	4.032088e-04	6.598261e-01	1.333354e-02
27	8.185407e-13	7.470966e-12	1.398200e-12	1.398200e-12	3.371987e-12	5.617736e-07	8.578325e-09	2.911940e-07	2.911940e-07	1.098377e-04	4.752909e-05	4.752909e-05	2.058285e-03	6.594019e-01	5.981448e-04
28	8.179179e-13	7.470082e-12	1.224757e-12	1.224757e-12	8.420659e-12	6.506071e-07	2.565424e-09	1.713345e-07	1.713345e-07	1.533075e-04	1.675636e-04	1.675636e-04	1.973706e-03	6.593750e-01	3.496030e-03
29	8.174197e-13	7.471408e-12	1.281787e-12	1.281787e-12	1.126031e-12	1.905249e-07	6.483046e-10	5.302359e-08	5.302359e-08	2.252289e-05	1.974544e-05	1.974544e-05	5.019535e-04	6.596435e-01	2.684267e-04
30	8.175443e-13	7.471408e-12	1.289451e-12	1.289451e-12	3.237529e-12	3.893011e-08	4.581420e-10	2.525628e-08	2.525628e-08	1.617893e-05	1.750935e-05	1.750935e-05	8.399557e-04	6.122162e-03	7.068886e-04
31	8.194125e-13	7.469419e-12	1.291703e-12	1.291703e-12	1.797864e-12	4.233103e-08	1.994942e-10	7.501595e-09	7.501595e-09	3.952025e-05	3.529878e-06	3.529878e-06	1.679032e-03	6.595499e-01	1.236215e-04
32	8.175443e-13	7.470524e-12	1.290978e-12	1.290978e-12	2.026489e-12	2.455327e-08	4.192416e-11	8.420677e-10	8.420677e-10	1.949123e-05	2.272734e-06	2.272734e-06	5.386981e-04	2.428924e-03	8.651465e-05
33	8.174197e-13	7.470303e-12	1.289478e-12	1.289478e-12	2.010922e-12	6.428993e-09	1.144170e-12	1.033140e-09	1.033140e-09	2.476692e-06	6.844134e-07	6.844134e-07	3.368617e-05	2.700231e-03	8.777954e-05
34	8.184161e-13	7.470303e-12	1.290228e-12	1.290228e-12	2.004970e-12	2.336451e-11	7.231336e-12	1.214907e-10	1.214907e-10	1.273879e-06	8.215655e-08	8.215655e-08	1.398688e-04	1.303053e-03	2.635830e-05
35	8.179179e-13	7.470745e-12	1.289268e-12	1.289268e-12	2.007106e-12	3.402426e-10	4.677308e-12	7.512652e-11	7.512652e-11	5.365671e-07	2.304084e-07	2.304084e-07	6.714179e-05	3.248855e-03	1.820253e-05
36	8.180425e-13	7.471629e-12	1.289621e-12	1.289621e-12	2.006343e-12	1.337640e-11	3.779380e-12	1.324250e-11	1.324250e-11	7.201091e-07	9.670457e-08	9.670457e-08	1.588795e-04	2.592106e-03	7.932031e-06
37	8.176688e-13	7.469861e-12	1.289453e-12	1.289453e-12	2.005733e-12	3.882986e-11	3.634236e-12	2.724998e-12	2.724998e-12	2.510070e-07	8.575050e-09	8.575050e-09	4.075580e-05	4.702288e-04	1.835561e-05
38	8.174197e-13	7.470966e-12	1.290976e-12	1.290976e-12	2.007717e-12	2.874126e-11	3.640679e-12	2.819103e-12	2.819103e-12	1.063280e-07	5.170730e-09	5.170730e-09	3.081084e-07	7.825164e-04	1.094043e-05
39	8.181670e-13	7.470966e-12	1.289983e-12	1.289983e-12	2.006648e-12	5.083723e-12	3.653682e-12	9.148220e-13	9.148220e-13	4.861861e-09	1.474205e-08	1.474205e-08	5.507207e-06	9.375697e-05	1.652913e-06
40	8.174197e-13	7.470966e-12	1.290108e-12	1.290108e-12	2.007259e-12	2.223655e-13	3.657665e-12	9.389899e-13	9.389899e-13	8.365951e-09	5.024774e-09	5.024774e-09	6.250339e-07	1.316984e-04	1.882533e-06
41	8.175443e-13	7.470524e-12	1.289809e-12	1.289809e-12	2.005733e-12	1.798239e-13	3.656962e-12	8.968627e-13	8.968627e-13	1.679378e-09	1.126639e-09	1.126639e-09	3.070898e-06	3.028042e-04	2.037917e-06
42	8.185407e-13	7.470303e-12	1.289764e-12	1.289764e-12	2.005427e-12	5.278583e-13	3.656142e-12	9.573344e-13	9.573344e-13	2.379575e-10	7.825428e-10	7.825428e-10	7.312849e-07	4.254022e-05	4.836531e-07
43	8.176688e-13	7.470082e-12	1.290838e-12	1.290838e-12	2.005733e-12	2.337344e-13	3.657079e-12	9.623464e-13	9.623464e-13	2.204961e-10	4.711496e-10	4.711496e-10	6.673436e-07	1.395478e-04	2.428084e-07
44	8.182916e-13	7.470303e-12	1.291141e-12	1.291141e-12	2.005733e-12	3.299420e-13	3.657314e-12	9.581941e-13	9.581941e-13	2.097065e-10	1.764667e-10	1.764667e-10	6.323060e-07	8.266504e-05	1.450095e-07
45	8.181670e-13	7.470524e-12	1.290539e-12	1.290539e-12	2.007412e-12	3.142945e-13	3.659071e-12	9.572185e-13	9.572185e-13	1.669530e-10	8.421441e-11	8.421441e-11	2.518180e-07	1.239309e-05	7.589304e-08
46	8.175443e-13	7.470303e-12	1.289635e-12	1.289635e-12	2.005733e-12	3.146613e-13	3.656728e-12	9.574580e-13	9.574580e-13	9.934313e-11	2.871969e-11	2.871969e-11	4.263859e-08	8.308562e-06	3.394908e-08
47	8.176688e-13	7.469861e-12	1.290847e-12	1.290847e-12	2.005427e-12	3.169839e-13	3.659774e-12	9.572118e-13	9.572118e-13	1.998187e-11	9.553114e-12	9.553114e-12	6.120310e-09	1.627047e-06	1.446133e-08
48	8.174197e-13	7.471629e-12	1.291001e-12	1.291001e-12	2.006954e-12	3.158837e-13	3.658602e-12	9.571420e-13	9.571420e-13	7.808502e-14	3.854570e-12	3.854570e-12	4.260838e-09	6.058098e-06	9.841207e-09
49	8.185407e-13	7.470082e-12	1.290237e-12	1.290237e-12	2.007412e-12	3.175952e-13	3.657079e-12	9.557537e-13	9.557537e-13	3.062597e-12	5.512348e-13	5.512348e-13	2.105384e-09	1.594489e-06	1.649106e-09
50	8.182916e-13	7.470524e-12	1.290579e-12	1.290579e-12	2.006801e-12	3.169839e-13	3.658251e-12	9.570553e-13	9.570553e-13	1.872334e-12	8.465313e-14	8.465313e-14	9.941975e-11	5.503192e-07	1.636963e-09
51	8.177934e-13	7.470524e-12	1.289764e-12	1.289764e-12	2.006038e-12	3.179619e-13	3.658602e-12	9.577128e-13	9.577128e-13	1.487029e-13	1.456654e-13	1.456654e-13	1.148696e-09	1.067665e-06	1.359224e-09
52	8.182916e-13	7.470966e-12	1.290547e-12	1.290547e-12	2.005122e-12	3.166172e-13	3.657782e-12	9.563293e-13	9.563293e-13	3.149002e-13	2.118765e-13	2.118765e-13	5.968957e-10	2.236736e-07	2.993439e-10
53	8.167970e-13	7.470082e-12	1.289036e-12	1.289036e-12	2.006191e-12	3.158837e-13	3.657431e-12	9.579429e-13	9.579429e-13	4.478154e-13	1.350186e-13	1.350186e-13	5.027894e-11	1.456667e-07	2.780864e-11
54	8.184161e-13	7.470524e-12	1.290564e-12	1.290564e-12	2.007412e-12	3.171062e-13	3.660125e-12	9.577916e-13	9.577916e-13	3.812512e-13	1.213475e-13	1.213475e-13	1.182963e-10	1.160377e-07	6.421393e-11
55	8.181670e-13	7.470966e-12	1.290103e-12	1.290103e-12	2.006496e-12	3.144168e-13	3.656494e-12	9.568016e-13	9.568016e-13	3.974655e-13	1.240391e-13	1.240391e-13	1.434303e-10	7.590254e-08	9.179346e-11
56	8.191634e-13	7.470082e-12	1.289929e-12	1.289929e-12	2.007564e-12	3.188176e-13	3.660242e-12	9.562359e-13	9.562359e-13	3.934119e-13	1.196251e-13	1.196251e-13	3.797072e-11	6.103195e-09	2.188269e-11
57	8.182916e-13	7.470966e-12	1.290599e-12	1.290599e-12	2.006038e-12	3.136833e-13	3.659774e-12	9.568179e-13	9.568179e-13	3.942653e-13	1.182928e-13	1.182928e-13	1.357818e-11	2.818770e-09	1.543535e-11
58	8.181670e-13	7.469640e-12	1.290864e-12	1.290864e-12	2.005733e-12	3.157615e-13	3.654971e-12	9.573726e-13	9.573726e-13	3.936253e-13	1.201622e-13	1.201622e-13	6.499662e-12	2.582264e-09	4.697329e-12
59	8.164233e-13	7.470303e-12	1.290547e-12	1.290547e-12	2.007717e-12	3.149057e-13	3.661648e-12	9.564813e-13	9.564813e-13	3.955454e-13	1.194669e-13	1.194669e-13	2.666901e-12	3.942301e-10	3.763102e-12
60	8.181670e-13	7.469640e-12	1.290508e-12	1.290508e-12	2.004359e-12	3.167394e-13	3.656611e-12	9.574662e-13	9.574662e-13	3.919185e-13	1.205928e-13	1.205928e-13	2.830323e-12	8.010511e-10	2.699632e-12
61	8.194125e-13	7.470966e-12	1.291346e-12	1.291346e-12	2.006801e-12	3.164949e-13	3.656142e-12	9.566436e-13	9.566436e-13	3.949054e-13	1.199483e-13	1.199483e-13	4.918171e-13	8.416893e-10	1.661057e-12
62	8.182916e-13	7.470966e-12	1.290234e-12	1.290234e-12	2.007412e-12	3.173507e-13	3.655322e-12	9.569775e-13	9.569775e-13	3.946920e-13	1.194520e-13	1.194520e-13	6.538821e-13	4.692906e-10	1.149654e-12
63	8.181670e-13	7.470082e-12	1.291656e-12	1.291656e-12	2.005733e-12	3.175952e-13	3.655791e-12	9.573797e-13	9.573797e-13	3.912785e-13	1.201087e-13	1.201087e-13	8.932965e-13	3.446705e-11	3.590416e-13
64	8.174197e-13	7.471187e-12	1.289478e-12	1.289478e-12	2.007717e-12	3.191844e-13	3.657548e-12	9.572254e-13	9.572254e-13	3.961855e-13	1.190919e-13	1.190919e-13	7.537189e-13	1.108183e-10	2.047950e-13
65	8.177934e-13	7.470303e-12	1.291597e-12	1.291597e-12	2.008327e-12	3.166172e-13	3.659305e-12	9.570486e-13	9.570486e-13	3.968255e-13	1.207959e-13	1.207959e-13	7.818283e-13	5.610294e-11	2.791757e-13
66	8.184161e-13	7.469861e-12	1.289949e-12	1.289949e-12	2.004359e-12	3.175952e-13	3.656962e-12	9.575472e-13	9.575472e-13	3.949054e-13	1.205320e-13	1.205320e-13	7.901641e-13	1.882242e-11	2.809365e-13
67	8.171706e-13	7.470082e-12	1.290693e-12	1.290693e-12	2.005733e-12	3.163727e-13	3.658837e-12	9.573064e-13	9.573064e-13	3.934119e-13	1.196174e-13	1.196174e-13	7.829914e-13	1.039389e-11	2.902120e-13
68	8.182916e-13	7.469861e-12	1.289484e-12	1.289484e-12	2.006343e-12	3.166172e-13	3.657079e-12	9.571374e-13	9.571374e-13	3.931986e-13	1.201125e-13	1.201125e-13	7.843484e-13	2.927579e-12	2.868155e-13
69	8.175443e-13	7.470524e-12	1.288372e-12	1.288372e-12	2.005275e-12	3.160060e-13	3.657431e-12	9.568910e-13	9.568910e-13	3.921319e-13	1.183096e-13	1.183096e-13	7.855115e-13	4.204170e-12	2.854459e-13
70	8.191634e-13	7.470082e-12	1.289016e-12	1.289016e-12	2.005580e-12	3.184509e-13	3.656494e-12	9.576213e-13	9.576213e-13	3.929853e-13	1.197417e-13	1.197417e-13	7.858993e-13	2.309472e-12	2.847344e-13


==> Results/example2lambdaapprox.txt <==
	R	I
    1.782779    0.000000
    0.000000    2.009437
    1.260758   -2.592522
    1.260758    2.592522
    2.909770    0.000000
    0.000000    3.790888
    2.475558   -2.944439
    2.475558    2.944439
    3.632750    0.000000
    4.163069    0.000000
    3.317377   -3.049949
    3.317377    3.049949
    0.000000    5.571120
    3.920606   -3.089412
    3.920606    3.089412
    4.581599    0.000000
    1.992289   -5.711353
    1.992289    5.711353
    4.927248    0.000000
    4.385698   -3.107971
    4.385698    3.107971
    5.221645    0.000000
    4.763201   -3.118120
    4.763201    3.118120
    2.949841   -6.034582
    2.949841    6.034582
    5.080648   -3.124268
    5.080648    3.124268
    3.644265   -6.150941
    3.644265    6.150941
    5.354628   -3.127576
    5.354628    3.127576
    1.883965   -8.305358
    1.883965    8.305358
    4.167919   -6.201476
    4.167919    6.201476
    5.596351   -3.131421
    5.596351    3.131421
    4.616239   -6.222670
    4.616239    6.222670
    3.204260   -9.173653
    3.204260    9.173653
    5.082248   -6.241549
    5.082248    6.241549
    4.896640  -11.864799
    4.896640   11.864799
    6.204306   -6.132866
    6.204306    6.132866
    6.840860   -8.116203
    6.840860    8.116203
    5.478038    0.000000
    5.921798   -3.162982
    5.921798    3.162982
    6.251641   -3.152039
    6.251641    3.152039
    6.574566   -3.011045
    6.574566    3.011045
    7.692543   -4.407469
    7.692543    4.407469
    7.311365   -3.004699
    7.311365    3.004699
    5.705193    0.000000
    5.908499    0.000000
    6.095013    0.000000
    6.267005    0.000000
    6.500358    0.000000
    6.818883    0.000000
    7.739671   -1.145370
    7.739671    1.145370
    7.693501    0.000000
   -1.782779    0.000000
   -0.000000   -2.009437
   -1.260758    2.592522
   -1.260758   -2.592522
   -2.909770    0.000000
   -0.000000   -3.790888
   -2.475558    2.944439
   -2.475558   -2.944439
   -3.632750    0.000000
   -4.163069    0.000000
   -3.317377    3.049949
   -3.317377   -3.049949
   -0.000000   -5.571120
   -3.920606    3.089412
   -3.920606   -3.089412
   -4.581599    0.000000
   -1.992289    5.711353
   -1.992289   -5.711353
   -4.927248    0.000000
   -4.385698    3.107971
   -4.385698   -3.107971
   -5.221645    0.000000
   -4.763201    3.118120
   -4.763201   -3.118120
   -2.949841    6.034582
   -2.949841   -6.034582
   -5.080648    3.124268
   -5.080648   -3.124268
   -3.644265    6.150941
   -3.644265   -6.150941
   -5.354628    3.127576
   -5.354628   -3.127576
   -1.883965    8.305358
   -1.883965   -8.305358
   -4.167919    6.201476
   -4.167919   -6.201476
   -5.596351    3.131421
   -5.596351   -3.131421
   -4.616239    6.222670
   -4.616239   -6.222670
   -3.204260    9.173653
   -3.204260   -9.173653
   -5.082248    6.241549
   -5.082248   -6.241549
   -4.896640   11.864799
   -4.896640  -11.864799
   -6.204306    6.132866
   -6.204306   -6.132866
   -6.840860    8.116203
   -6.840860   -8.116203
   -5.478038    0.000000
   -5.921798    3.162982
   -5.921798   -3.162982
   -6.251641    3.152039
   -6.251641   -3.152039
   -6.574566    3.011045
   -6.574566   -3.011045
   -7.692543    4.407469
   -7.692543   -4.407469
   -7.311365    3.004699
   -7.311365   -3.004699
   -5.705193    0.000000
   -5.908499    0.000000
   -6.095013    0.000000
   -6.267005    0.000000
   -6.500358    0.000000
   -6.818883    0.000000
   -7.739671    1.145370
   -7.739671   -1.145370
   -7.693501    0.000000


==> Results/example2lambdacorrect.txt <==
R I
0.000000  3.790888 
0.000000  5.571120 
0.000000  2.009437 
1.260758  -2.592522 
1.260758  2.592522 
2.475558  -2.944439 
2.475558  2.944439 
1.782779  0.000000 
1.992289  -5.711353 
1.992289  5.711353 
2.909770  0.000000 
3.317377  -3.049949 
3.317377  3.049949 
3.632750  0.000000 
3.920606  -3.089412 
3.920606  3.089412 
2.949841  -6.034582 
2.949841  6.034582 
4.163069  0.000000 
4.385698  -3.107971 
4.385698  3.107971 
4.581599  0.000000 
4.927248  0.000000 
4.763201  -3.118120 
4.763201  3.118120 
3.644273  -6.150975 
3.644273  6.150975 
5.221645  0.000000 
5.080647  -3.124266 
5.080647  3.124266 
5.478040  0.000000 
5.354454  -3.128270 
5.354454  3.128270 
4.167480  -6.201848 
4.167480  6.201848 
5.705131  0.000000 
5.595150  -3.131025 
5.595150  3.131025 
1.877853  -8.303058 
1.877853  8.303058 
5.908938  0.000000 
4.583633  -6.228173 
4.583633  6.228173 
5.809872  -3.133001 
5.809872  3.133001 
6.093794  0.000000 
6.262926  0.000000 
6.003678  -3.134468 
6.003678  3.134468 
6.418800  0.000000 
4.928312  -6.243493 
4.928312  6.243493 
6.180281  -3.135587 
6.180281  3.135587 
6.563344  0.000000 
6.342485  -3.136460 
6.342485  3.136460 
6.698093  0.000000 
5.222256  -6.253183 
5.222256  6.253183 
6.492460  -3.137155 
6.492460  3.137155 
6.824289  0.000000 
6.942952  0.000000 
6.631919  -3.137717 
6.631919  3.137717 
2.608664  -8.878421 
2.608664  8.878421 
5.478416  -6.259699 
5.478416  6.259699 
7.054929  0.000000 
6.762240  -3.138178 
6.762240  3.138178 
7.160932  0.000000 
6.884545  -3.138561 
6.884545  3.138561 
5.705376  -6.264293 
5.705376  6.264293 
6.999762  -3.138883 
6.999762  3.138883 
7.357343  0.000000 
5.909103  -6.267654 
5.909103  6.267654 
7.536059  0.000000 
7.619721  0.000000 
6.093910  -6.270187 
6.093910  6.270187 
3.349213  -9.154911 
3.349213  9.154911 
3.931065  -9.269153 
3.931065  9.269153 
4.390014  -9.324147 
4.390014  9.324147 
1.708127  -11.038028 
1.708127  11.038028 
2.363777  -11.629313 
2.363777  11.629313 
-0.000000  -3.790888 
-0.000000  -5.571120 
-0.000000  -2.009437 
-1.260758  2.592522 
-1.260758  -2.592522 
-2.475558  2.944439 
-2.475558  -2.944439 
-1.782779  -0.000000 
-1.992289  5.711353 
-1.992289  -5.711353 
-2.909770  -0.000000 
-3.317377  3.049949 
-3.317377  -3.049949 
-3.632750  -0.000000 
-3.920606  3.089412 
-3.920606  -3.089412 
-2.949841  6.034582 
-2.949841  -6.034582 
-4.163069  -0.000000 
-4.385698  3.107971 
-4.385698  -3.107971 
-4.581599  -0.000000 
-4.927248  -0.000000 
-4.763201  3.118120 
-4.763201  -3.118120 
-3.644273  6.150975 
-3.644273  -6.150975 
-5.221645  -0.000000 
-5.080647  3.124266 
-5.080647  -3.124266 
-5.478040  -0.000000 
-5.354454  3.128270 
-5.354454  -3.128270 
-4.167480  6.201848 
-4.167480  -6.201848 
-5.705131  -0.000000 
-5.595150  3.131025 
-5.595150  -3.131025 
-1.877853  8.303058 
-1.877853  -8.303058 
-5.908938  -0.000000 
-4.583633  6.228173 
-4.583633  -6.228173 
-5.809872  3.133001 
-5.809872  -3.133001 
-6.093794  -0.000000 
-6.262926  -0.000000 
-6.003678  3.134468 
-6.003678  -3.134468 
-6.418800  -0.000000 
-4.928312  6.243493 
-4.928312  -6.243493 
-6.180281  3.135587 
-6.180281  -3.135587 
-6.563344  -0.000000 
-6.342485  3.136460 
-6.342485  -3.136460 
-6.698093  -0.000000 
-5.222256  6.253183 
-5.222256  -6.253183 
-6.492460  3.137155 
-6.492460  -3.137155 
-6.824289  -0.000000 
-6.942952  -0.000000 
-6.631919  3.137717 
-6.631919  -3.137717 
-2.608664  8.878421 
-2.608664  -8.878421 
-5.478416  6.259699 
-5.478416  -6.259699 
-7.054929  -0.000000 
-6.762240  3.138178 
-6.762240  -3.138178 
-7.160932  -0.000000 
-6.884545  3.138561 
-6.884545  -3.138561 
-5.705376  6.264293 
-5.705376  -6.264293 
-6.999762  3.138883 
-6.999762  -3.138883 
-7.357343  -0.000000 
-5.909103  6.267654 
-5.909103  -6.267654 
-7.536059  -0.000000 
-7.619721  -0.000000 
-6.093910  6.270187 
-6.093910  -6.270187 
-3.349213  9.154911 
-3.349213  -9.154911 
-3.931065  9.269153 
-3.931065  -9.269153 
-4.390014  9.324147 
-4.390014  -9.324147 
-1.708127  11.038028 
-1.708127  -11.038028 
-2.363777  11.629313 
-2.363777  -11.629313 


==> Results/result1.txt <==
0 1.000000e+00  1.000000e+00  1.000000e+00  1.000000e+00
1 1.960784e-02  8.163265e-02  3.000000e-01  5.681818e-03
2 1.918159e-03  2.930403e-02  2.250000e-01  2.603489e-04
3 1.531198e-04  1.125968e-02  1.800000e-01  1.037667e-05
4 1.020622e-05  4.433975e-03  1.500000e-01  3.451971e-07
5 5.832056e-07  1.762648e-03  1.285714e-01  9.849663e-09
6 2.916026e-08  7.033238e-04  1.125000e-01  2.460076e-10
7 1.296012e-09  2.810528e-04  1.000000e-01  5.462937e-12
8 5.184046e-11  1.123769e-04  9.000000e-02  1.091981e-13
9 1.885108e-12  4.494368e-05  8.181818e-02  1.984539e-15
10 6.283693e-14  1.797634e-05  7.500000e-02  3.306363e-17
11 1.933444e-15  7.190356e-06  6.923077e-02  5.085172e-19
12 5.524125e-17  2.876113e-06  6.428571e-02  7.262669e-21
13 1.473100e-18  1.150441e-06  6.000000e-02  9.681432e-23
14 3.682750e-20  4.601756e-07  5.625000e-02  1.209949e-24
15 8.665295e-22  1.840701e-07  5.294118e-02  1.423232e-26
16 1.925621e-23  7.362802e-08  5.000000e-02  1.581136e-28
17 4.053939e-25  2.945121e-08  4.736842e-02  1.664136e-30
18 8.107878e-27  1.178048e-08  4.500000e-02  1.663942e-32
19 1.544358e-28  4.712193e-09  4.285714e-02  1.584540e-34
20 2.807923e-30  1.884877e-09  4.090909e-02  1.440353e-36
21 4.883345e-32  7.539508e-10  3.913043e-02  1.252373e-38
22 8.138908e-34  3.015803e-10  3.750000e-02  1.043561e-40
23 1.302225e-35  1.206321e-10  3.600000e-02  8.347887e-43
24 2.003423e-37  4.825285e-11  3.461538e-02  6.421024e-45
25 2.968035e-39  1.930114e-11  3.333333e-02  4.756021e-47
26 4.240050e-41  7.720457e-12  3.214286e-02  3.396964e-49
27 5.848344e-43  3.088183e-12  3.103448e-02  2.342610e-51
28 7.797792e-45  1.235273e-12  3.000000e-02  1.561663e-53
29 1.006167e-46  4.941092e-13  2.903226e-02  1.007478e-55
30 1.257708e-48  1.976437e-13  2.812500e-02  6.296469e-58
31 1.524495e-50  7.905747e-14  2.727273e-02  3.815888e-60
32 1.793524e-52  3.162299e-14  2.647059e-02  2.244555e-62
33 2.049741e-54  1.264920e-14  2.571429e-02  1.282557e-64
34 2.277490e-56  5.059678e-15  2.500000e-02  7.125077e-67
35 2.462152e-58  2.023871e-15  2.432432e-02  3.851271e-69
36 2.591739e-60  8.095485e-16  2.368421e-02  2.026924e-71
37 2.658193e-62  3.238194e-16  2.307692e-02  1.039419e-73
38 2.658193e-64  1.295278e-16  2.250000e-02  5.196952e-76
39 2.593359e-66  5.181111e-17  2.195122e-02  2.535034e-78
40 2.469866e-68  2.072444e-17  2.142857e-02  1.207129e-80



==> Results/result2.txt <==
0 1.000000e+00  1.000000e+00  1.000000e+00  1.000000e+00
1 4.675325e-01  6.857143e-01  5.000000e-01  2.000000e-01
2 2.016807e-01  6.545455e-01  4.444444e-01  4.000000e-02
3 1.097143e-01  6.391123e-01  4.137931e-01  1.230769e-02
4 5.823476e-02  6.302831e-01  3.950617e-01  3.463203e-03
5 2.929620e-02  6.246653e-01  3.827751e-01  8.825152e-04
6 1.371086e-02  6.208002e-01  3.742690e-01  2.029427e-04
7 5.904808e-03  6.179831e-01  3.681183e-01  4.229783e-05
8 2.329823e-03  6.158394e-01  3.635073e-01  8.039797e-06
9 8.426277e-04  6.141533e-01  3.599438e-01  1.402512e-06
10 2.803247e-04  6.127923e-01  3.571179e-01  2.258708e-07
11 8.619739e-05  6.116705e-01  3.548275e-01  3.376077e-08
12 2.462287e-05  6.107298e-01  3.529361e-01  4.705740e-09
13 6.565722e-06  6.099297e-01  3.513490e-01  6.142599e-10
14 1.641405e-06  6.092407e-01  3.499989e-01  7.537688e-11
15 3.862115e-07  6.086412e-01  3.488367e-01  8.725111e-12
16 8.582471e-08  6.081148e-01  3.478259e-01  9.556297e-13
17 1.806836e-08  6.076489e-01  3.469387e-01  9.931291e-14
18 3.613671e-09  6.072337e-01  3.461538e-01  9.817922e-15
19 6.883183e-10  6.068612e-01  3.454545e-01  9.254102e-16
20 1.251488e-10  6.065252e-01  3.448276e-01  8.334264e-17
21 2.176501e-11  6.062206e-01  3.442623e-01  7.185554e-18
22 3.627501e-12  6.059432e-01  3.437500e-01  5.941394e-19
23 5.804002e-13  6.056895e-01  3.432836e-01  4.719184e-20
24 8.929233e-14  6.054566e-01  3.428571e-01  3.606271e-21
25 1.322849e-14  6.052420e-01  3.424658e-01  2.655081e-22
26 1.889785e-15  6.050436e-01  3.421053e-01  1.885806e-23
27 2.606600e-16  6.048597e-01  3.417722e-01  1.293749e-24
28 3.475466e-17  6.046888e-01  3.414634e-01  8.582936e-26
29 4.484473e-18  6.045295e-01  3.411765e-01  5.512158e-27
30 5.605591e-19  6.043806e-01  3.409091e-01  3.430412e-28
31 6.794655e-20  6.042412e-01  3.406593e-01  2.070723e-29
32 7.993712e-21  6.041105e-01  3.404255e-01  1.213494e-30
33 9.135671e-22  6.039875e-01  3.402062e-01  6.909712e-32
34 1.015075e-22  6.038717e-01  3.400000e-01  3.825914e-33
35 1.097378e-23  6.037624e-01  3.398058e-01  2.061539e-34
36 1.155135e-24  6.036592e-01  3.396226e-01  1.081782e-35
37 1.184753e-25  6.035614e-01  3.394495e-01  5.531910e-37
38 1.184753e-26  6.034687e-01  3.392857e-01  2.758531e-38
39 1.155857e-27  6.033808e-01  3.391304e-01  1.342192e-39
40 1.100816e-28  6.032972e-01  3.389831e-01  6.375881e-41

